PKDGRAV3: Beyond Trillion Particle Cosmological Simulations for the Next Era of Galaxy Surveys

We report on the successful completion of a 2 trillion particle cosmological simulation to z=0 run on the Piz Daint supercomputer (CSCS, Switzerland), using 4000+ GPU nodes for a little less than 80h of wall-clock time or 350,000 node hours. Using multiple benchmarks and performance measurements on the US Oak Ridge National Laboratory Titan supercomputer, we demonstrate that our code PKDGRAV3, delivers, to our knowledge, the fastest time-to-solution for large-scale cosmological N-body simulations. This was made possible by using the Fast Multipole Method in conjunction with individual and adaptive particle time steps, both deployed efficiently (and for the first time) on supercomputers with GPU-accelerated nodes. The very low memory footprint of PKDGRAV3 allowed us to run the first ever benchmark with 8 trillion particles on Titan, and to achieve perfect scaling up to 18000 nodes and a peak performance of 10 Pflops.

==> N2500.dat <==
0 313.78424 149.50715 1738.174868 0 0 1388.14206722776 109.28996797254 240.74255619933 1 2 4 8 16 32 64 54 74 0 35.613610
1 168.705618 145.603208 574.52855 0 0 402.82262265928 54.07987149119 117.62620151016 1 2 4 8 16 32 64 128 236 0 39.437984
2 107.87851 89.344292 482.26188 0 0 321.12872078698 65.95682517029 95.17628695818 1 2 4 8 16 32 64 128 78 0 18.900836
3 108.017626 68.625681 509.116556 0 0 360.30811874764 77.02447444667 71.7843445177 1 2 4 8 16 32 64 128 0 0 19.544829
4 108.003366 71.334719 555.332688 0 0 392.57298522154 74.65949223012 88.09976162666 1 2 4 8 16 32 64 128 0 0 19.803878
5 74.841724 70.4412 533.407977 6.661158 0 371.25453333177 77.01670133609 85.1362979969199 1 2 4 8 16 32 64 128 0 0 20.025980
6 54.495106 70.470908 484.484899 0 0 334.15458286348 80.29334055999 70.03742114885 1 2 4 8 16 32 64 128 0 0 20.317494
7 54.17899 71.270212 470.921824 0 0 333.43737997888 80.94577209174 56.53885818275 1 2 4 8 16 32 64 128 0 0 20.491396
8 54.340954 71.808747 463.121391 0 0 331.27318126331 80.56140972019 51.28646385955 1 2 4 8 16 32 64 126 0 0 20.700447
9 54.261229 68.555308 452.971128 0 0 327.01659595554 78.99894875174 46.95585613052 1 2 4 8 16 32 64 56 0 0 20.834909
10 54.76219 68.022119 441.339844 7.450739 0 317.80998636393 76.42525833972 47.10492358994 1 2 4 8 16 32 64 42 0 0 21.028617
11 54.498956 64.931425 410.227019 0 0 290.76387140524 70.97321745294 48.48961713773 1 2 4 8 16 32 64 8 0 0 21.067789
12 54.555901 64.706668 365.5263 0 0 259.95530574922 64.00026663432 41.57059543391 1 2 4 8 16 32 64 18 0 0 21.031686
13 54.486504 63.718882 349.095374 0 0 249.43658621244 60.330607798 39.32807530622 1 2 4 8 16 32 64 0 0 0 21.113235
14 54.960847 63.700892 339.184676 0 0 243.68040490525 56.95711576757 38.54697979401 1 2 4 8 16 32 64 0 0 0 21.231068
15 56.786117 63.528735 330.273211 7.155546 0 238.69772652159 53.3854621264 38.19007892482 1 2 4 8 16 32 64 0 0 0 21.319169
16 55.071851 63.802271 322.630857 0 0 234.02010688028 50.05721038186 38.55365249313 1 2 4 8 16 32 64 0 0 0 21.432772
17 54.994717 63.49269 316.610194 0 0 230.2381938733 47.66003367187 38.7120898148 1 2 4 8 16 32 64 0 0 0 21.470641
18 54.982098 63.72296 312.05608 0 0 227.02970157475 45.88650329366 39.13942436549 1 2 4 8 16 32 64 0 0 0 21.570186
19 54.730151 63.781093 307.20008 0 0 223.80754298829 44.28898161225 39.10272413637 1 2 4 8 16 32 64 0 0 0 21.637688
20 55.211409 63.977003 302.864014 7.763289 0 220.70712202034 42.96397449887 39.19273211637 1 2 4 8 16 32 64 0 0 0 21.766024
21 55.409456 63.903164 297.022682 0 0 217.05726209365 41.62012849496 38.34519434596 1 2 4 8 16 32 64 0 0 0 21.833790
22 55.301706 63.881563 291.869614 0 0 212.35698669963 40.36331421711 39.14902159718 1 2 4 8 16 32 64 0 0 0 21.978593
23 55.045854 64.198631 287.589929 0 0 203.67065021393 38.80341397199 45.1160397673 1 2 4 8 16 32 64 0 0 0 22.051431
24 55.591367 64.447834 167.285295 0 0 116.69194826257 25.13411136513 25.45944818946 1 2 4 8 16 32 64 0 0 0 22.140629
25 55.6843 65.065115 154.743503 6.55333 0 106.07293877157 23.68662385253 24.984250896 1 2 4 8 16 32 64 0 0 0 13.260628
26 55.544818 63.746248 151.299355 0 0 104.07300330214 22.83372553086 24.39266175417 1 2 4 8 16 32 64 0 0 0 13.270802
27 55.467705 64.461532 148.877647 0 0 102.54567570978 22.02495163184 24.30720069323 1 2 4 8 16 32 64 0 0 0 13.220056
28 55.600871 64.100766 147.215064 0 0 101.19614197647 21.35998856512 24.65887448172 1 2 4 8 16 32 64 0 0 0 13.139144
29 55.577496 64.18521 144.906158 0 0 100.03748100836 20.6795135359 24.18929513278 1 2 4 8 16 32 64 0 0 0 13.136589
30 55.56835 63.794099 142.602706 6.70947 0 98.81447196304 20.00315277194 23.78494988281 1 2 4 8 16 32 64 0 0 0 13.089489
31 55.53389 64.212132 142.489805 0 0 97.56473173264 19.41936115903 25.50567156982 1 2 4 8 16 32 64 0 0 0 13.044070
32 55.899638 64.615904 141.417756 0 0 96.38508163039 18.77106700636 26.26129996023 1 2 4 8 16 32 64 0 0 0 13.098753
33 55.764668 64.58613 140.252233 0 0 95.33403627579 18.23907056846 26.6792839312 1 2 4 8 16 32 64 0 0 0 13.091088
34 55.796671 63.700424 137.106094 0 0 94.29601929411 17.77167519521 25.03847653778 1 2 4 8 16 32 64 0 0 0 13.063341
35 55.934029 58.356636 133.977783 6.578361 0 92.37260282893 17.00752673825 24.59764151298 1 2 4 8 16 32 64 0 0 0 13.137608
36 55.809545 49.565269 131.159301 0 0 89.91113607388 16.22196426742 25.02591252442 1 2 4 8 16 32 64 0 0 0 13.148820
37 55.798795 47.008157 129.215891 0 0 88.96912699851 15.89454341096 24.35234538811 1 2 4 8 16 32 46 0 0 0 13.112455
38 55.753082 48.20191 126.482423 0 0 88.09755839809 15.62724370884 22.75760605572 1 2 4 8 16 32 52 0 0 0 13.147594
39 58.700596 46.048479 125.656702 0 0 87.09315686361 15.25558898669 23.30804898856 1 2 4 8 16 32 38 0 0 0 13.226301
40 56.020872 47.237502 125.279026 6.531162 0 86.32101084711 14.94014465394 24.01782108513 1 2 4 8 16 32 46 0 0 0 13.151239
41 55.923091 40.65752 123.42117 0 0 85.58941046207 14.67266846675 23.15930685279 1 2 4 8 16 32 2 0 0 0 13.209072
42 56.011464 45.787474 122.485222 0 0 84.6988340107 14.36553881593 23.42076377299 1 2 4 8 16 32 36 0 0 0 13.238751
43 56.499866 41.718736 120.457199 0 0 83.76757952048 14.06463511287 22.62481831669 1 2 4 8 16 32 6 0 0 0 13.273292
44 60.442843 43.302875 119.195142 0 0 82.82094255979 13.76318653338 22.61081558886 1 2 4 8 16 32 18 0 0 0 13.304087
45 55.99332 41.325197 117.758125 6.941206 0 81.58783554917 13.37925014409 22.79099083523 1 2 4 8 16 32 6 0 0 0 13.263591
46 56.088079 40.523351 117.342725 0 0 80.21595510139 12.97119238836 24.15556299264 1 2 4 8 16 32 0 0 0 0 13.243446
47 56.136388 41.50364 116.106354 0 0 78.98351165471 12.6083272055 24.51451568302 1 2 4 8 16 32 6 0 0 0 13.265037
48 56.400574 42.254266 114.593448 0 0 77.91756412326 12.28855586288 24.38725000558 1 2 4 8 16 32 12 0 0 0 13.196135
49 56.272081 40.745011 112.966178 0 0 76.85286944745 11.95347982448 24.1597685995 1 2 4 8 16 32 0 0 0 0 13.158708
50 56.399998 41.077166 111.450224 7.645255 0 75.99401778899 11.64355419664 23.81246683037 1 2 4 8 16 32 0 0 0 0 13.167485
51 56.129824 41.203391 110.69122 0 0 75.2472562357 11.39743571956 24.04630477381 1 2 4 8 16 32 0 0 0 0 13.189981
52 56.184453 41.579668 109.932248 0 0 74.53028988491 11.13295964147 24.2691453782 1 2 4 8 16 32 0 0 0 0 13.190562
53 56.352114 41.648371 110.399735 0 0 73.87038498552 10.86228652659 25.66726639597 1 2 4 8 16 32 0 0 0 0 13.222151
54 56.070351 41.74981 110.732969 0 0 73.23707898615 10.61277936297 26.88338008023 1 2 4 8 16 32 0 0 0 0 13.243657
55 58.694356 42.080342 109.217148 6.605663 0 72.66906711046 10.40946373535 26.13823863735 1 2 4 8 16 32 0 0 0 0 13.217435
56 56.36082 41.897467 107.870163 0 0 72.07515167526 10.18569503544 25.6090379846 1 2 4 8 16 32 0 0 0 0 13.198128
57 56.809718 41.634373 106.61254 0 0 71.48326701588 9.96660597652 25.1629495569 1 2 4 8 16 32 0 0 0 0 13.187099
58 56.456875 41.240476 105.555997 0 0 70.98114123268 9.79961801951 24.77524386772 1 2 4 8 16 32 0 0 0 0 13.214152
59 56.315224 41.016747 104.586256 0 0 70.34769621449 9.55162964446 24.68682263346 1 2 4 8 16 32 0 0 0 0 13.162416
60 56.650742 40.943566 104.356581 7.03734 0 69.75275628112 9.36100047509 25.24257807532 1 2 4 8 16 32 0 0 0 0 13.204486
61 57.220959 40.650213 104.059933 0 0 69.15621052292 9.19076517807 25.71284523539 1 2 4 8 16 32 0 0 0 0 13.243302
62 58.328958 40.464208 103.346221 0 0 68.65196345112 9.05080758301 25.64354901435 1 2 4 8 16 32 0 0 0 0 13.201567
63 56.672732 40.558067 103.71372 0 0 68.14236077545 8.89233851411 26.67887372067 1 2 4 8 16 32 0 0 0 0 13.222565
64 56.766171 40.773381 101.086265 0 0 67.65758155219 8.75315125361 24.67549853037 1 2 4 8 16 32 0 0 0 0 13.228392
65 57.266671 40.90615 100.727564 7.206782 0 67.14893046138 8.6294999258 24.94906466872 1 2 4 8 16 32 0 0 0 0 13.288323
66 57.045046 41.18189 101.87325 0 0 66.63622130834 8.49873127523 26.73842714945 1 2 4 8 16 32 0 0 0 0 13.227201
67 57.16406 41.046762 102.229592 0 0 66.1055553623 8.37687348508 27.74698203039 1 2 4 8 16 32 0 0 0 0 13.275689
68 56.942516 41.040257 102.194465 0 0 65.61132250708 8.27789255895 28.30527274044 1 2 4 8 16 32 0 0 0 0 13.292483
69 57.312817 40.774073 102.066763 0 0 65.12363384749 8.17011932334 28.77317176668 1 2 4 8 16 32 0 0 0 0 13.303614
70 57.195613 40.577636 102.333938 7.203957 0 64.65022988591 8.04399777534 29.63948546912 1 2 4 8 16 32 0 0 0 0 13.305295
71 57.129722 40.853771 101.978892 0 0 64.20521365318 7.94940122773 29.82428209934 1 2 4 8 16 32 0 0 0 0 13.342264
72 56.848373 41.225684 102.626004 0 0 63.83852804539 7.8676689729 30.91998771804 1 2 4 8 16 32 0 0 0 0 13.254627
73 57.312385 41.418844 102.488632 0 0 63.31809798056 7.76644906586 31.40424716335 1 2 4 8 16 32 0 0 0 0 13.247601
74 57.425353 41.835415 102.327045 0 0 62.92506856635 7.69351298216 31.70838206933 1 2 4 8 16 32 0 0 0 0 13.257759
75 57.305518 42.078501 103.315698 6.91077 0 62.49487300792 7.60978721392 33.21109171024 1 2 4 8 16 32 0 0 0 0 13.275925
76 57.102867 42.173365 103.839325 0 0 62.08675377271 7.53803759646 34.21450870817 1 2 4 8 16 32 0 0 0 0 13.321273
77 57.371535 42.392145 104.339855 0 0 61.68892782322 7.46279814789 35.18796254022 1 2 4 8 16 32 0 0 0 0 13.368606
78 57.809424 42.095443 103.093254 0 0 61.26257774568 7.39073130915 34.43990081335 1 2 4 8 16 32 0 0 0 0 13.320386
79 57.409958 41.628598 101.826537 0 0 60.92774343411 7.32311711846 33.57579934958 1 2 4 8 16 32 0 0 0 0 13.304932
80 57.786855 40.925931 101.569105 6.754061 0 60.48536026594 7.25049591492 33.83332547167 1 2 4 8 16 32 0 0 0 0 13.274566
81 57.597175 40.492714 102.53389 0 0 60.01278803598 7.16540299775 35.35579893674 1 2 4 8 16 32 0 0 0 0 13.274150
82 58.180849 40.891978 100.630855 0 0 59.53316615106 7.07842008065 34.01929260989 1 2 4 8 16 32 0 0 0 0 13.338389
83 57.60894 40.743202 100.999624 0 0 58.99162906553 6.99482225684 35.01332550084 1 2 4 8 16 32 0 0 0 0 13.265445
84 59.669757 41.574395 103.082833 0 0 58.5468289318 6.90654724618 37.62938460267 1 2 4 8 16 32 0 0 0 0 13.250374
85 60.476671 41.707108 104.30131 6.579838 0 58.05516139464 6.81358594848 39.43268671919 1 2 4 8 16 32 0 0 0 0 13.260160
86 58.468228 41.991616 101.211289 0 0 57.58543345727 6.72815745875 36.89770566945 1 2 4 8 16 32 0 0 0 0 13.322556
87 59.27523 42.287062 101.100375 0 0 57.10337092579 6.64885625601 37.34797253771 1 2 4 8 16 32 0 0 0 0 13.324644
88 58.044718 42.872021 102.776086 0 0 56.6542521552 6.57405151849 39.54791561707 1 2 4 8 16 32 0 0 0 0 13.365652
89 57.860657 42.664885 102.387099 0 0 56.15205853995 6.48716797127 39.74793024527 1 2 4 8 16 32 0 0 0 0 13.377443
90 58.300446 42.314199 100.724604 7.803768 0 55.75724292741 6.4258836246 38.54153616545 1 2 4 8 16 32 0 0 0 0 13.380386
91 57.730047 41.778489 98.246501 0 0 55.32273521746 6.35926313045 36.56450063797 1 2 4 8 16 32 0 0 0 0 13.307511
92 57.847983 41.23264 96.398342 0 0 54.9172306868 6.285938937 35.19514882918 1 2 4 8 16 32 0 0 0 0 13.373677
93 58.202766 41.259408 94.370541 0 0 54.57910934976 6.22833375214 33.56304855966 1 2 4 8 16 32 0 0 0 0 13.329072
94 57.856927 41.407913 95.719597 0 0 54.33149101169 6.17256393523 35.21558389642 1 2 4 8 16 32 0 0 0 0 13.370115
95 58.360468 42.311957 98.12087 7.358407 0 53.8656652073 6.08644957994 38.16860237183 1 2 4 8 16 32 0 0 0 0 13.358430
96 58.068824 43.673554 100.841861 0 0 53.54737914602 6.02752768512 41.26682432462 1 2 4 8 16 32 0 0 0 0 13.355827
97 58.051616 44.005159 100.46031 0 0 53.25462355346 5.97189276178 41.23385315312 1 2 4 8 16 32 0 0 0 0 13.359468
98 57.946364 44.17696 99.968751 0 0 52.88828715096 5.90208512777 41.17837479486 1 2 4 8 16 32 0 0 0 0 13.343496
99 58.366889 44.053137 99.164812 0 0 52.55303243077 5.84058844512 40.77119012293 1 2 4 8 16 32 0 0 0 0 13.376758


==> W4650.dat <==
0 2403.394595 1623.836296 15277.224313 0 0 12879.7354393426 264.38984146828 2133.10925408918 1 2 4 8 16 32 64 62 80 0 334.599591
1 1414.308687 1315.689503 4961.003795 0 0 3804.17669308083 138.75510800837 1018.06898342126 1 2 4 8 16 32 64 128 256 0 366.768049
2 870.814666 845.618991 3755.743492 0 0 3041.49716694473 168.80390883162 545.43645944759 1 2 4 8 16 32 64 128 168 0 179.723871
3 868.794255 676.144006 4078.60235 0 0 3351.74861193811 211.67400296963 515.17703063308 1 2 4 8 16 32 64 128 4 0 183.727975
4 872.906943 695.291445 4426.295138 0 0 3613.23713493309 225.08075127149 587.97982345053 1 2 4 8 16 32 64 128 0 0 184.747872
5 705.712918 693.236072 4182.399373 0 0 3449.24943501765 211.09999776636 522.04623403684 1 2 4 8 16 32 64 128 0 0 186.672374
6 434.573617 678.627823 3735.054473 0 0 3135.46813678994 208.13349739545 391.44948397258 1 2 4 8 16 32 64 128 0 0 189.450951
7 436.024389 688.28184 3683.440593 0 0 3134.42071332331 210.60191682848 338.41925188768 1 2 4 8 16 32 64 128 0 0 190.209044
8 454.443451 696.362858 3636.66637 0 0 3116.35144768553 207.86721877978 312.4453702995 1 2 4 8 16 32 64 128 0 0 189.485469
9 438.749245 701.146482 3589.176719 0 0 3079.26470003226 200.53430209672 309.37524110902 1 2 4 8 16 32 64 128 0 0 191.614917
10 435.541413 695.824198 3486.192617 0 0 2991.35656260245 189.35489007664 305.47764666463 1 2 4 8 16 32 64 114 0 0 192.076782
11 436.039712 674.073646 3195.940194 0 0 2728.5118197829 168.42366364479 299.00606392883 1 2 4 8 16 32 64 70 0 0 193.948741
12 435.515534 656.430784 2836.928284 0 0 2427.88250613291 145.8418128119 263.20049949886 1 2 4 8 16 32 64 26 0 0 194.479525
13 435.503755 650.76129 2709.19161 0 0 2321.96196698364 136.39903286552 250.83348083945 1 2 4 8 16 32 64 8 0 0 194.858940
14 435.657602 646.969287 2628.702083 0 0 2261.33402799844 129.66099048389 237.70436868708 1 2 4 8 16 32 64 0 0 0 195.581117
15 438.904637 645.255152 2559.808446 0 0 2210.02715801143 123.39666654016 226.38478158378 1 2 4 8 16 32 64 0 0 0 195.940384
16 437.03086 644.389755 2502.14536 0 0 2164.25165402364 117.41767209028 220.47653956584 1 2 4 8 16 32 64 0 0 0 197.080025
17 436.040594 642.437938 2451.908277 0 0 2130.75283397765 112.3341406742 208.818093235 1 2 4 8 16 32 64 0 0 0 197.823675
18 435.932621 640.449029 2414.163375 0 0 2103.01101222066 107.53168391348 203.62066442102 1 2 4 8 16 32 64 0 0 0 198.219654
19 437.630944 639.561905 2375.551276 0 0 2077.44002396835 102.90474971285 195.19846560487 1 2 4 8 16 32 64 0 0 0 197.981550
20 436.115305 637.632471 2338.060625 0 2084.282487 2051.26364091642 98.40637358692 188.38878135202 1 2 4 8 16 32 64 0 0 0 199.319858
21 436.19752 637.187755 2292.104021 0 0 2020.18755540507 94.34015050387 177.57186959863 1 2 4 8 16 32 64 0 0 0 199.043002
22 436.622216 637.166476 2237.634987 0 0 1976.77886802288 90.63341120693 170.22280927471 1 2 4 8 16 32 64 0 0 0 199.574176
23 438.624338 637.065101 2147.225846 0 0 1893.21195032489 86.47781905759 167.54090676763 1 2 4 8 16 32 64 0 0 0 199.261533
24 437.225906 636.678127 1244.298038 0 0 1086.58300287755 56.8767908916 100.83471350016 1 2 4 8 16 32 64 0 0 0 196.778876
25 437.048906 636.941519 1127.105524 0 0 985.04954463362 53.82283851323 88.2325003274299 1 2 4 8 16 32 64 0 0 0 115.568506
26 437.195848 637.131571 1107.604846 0 0 967.05689895318 52.09231869995 88.45907464015 1 2 4 8 16 32 64 0 0 0 115.950625
27 437.25574 636.134689 1091.554167 0 0 953.08120843401 50.62755866925 87.84612451699 1 2 4 8 16 32 64 0 0 0 116.094714
28 438.721892 633.985373 1078.845669 0 0 940.82767970737 49.3214350664 88.69608633424 1 2 4 8 16 32 64 0 0 0 116.371716
29 437.23275 634.540048 1064.560816 0 0 929.53513124575 48.11703314062 86.91187657032 1 2 4 8 16 32 64 0 0 0 116.582720
30 437.167903 634.627828 1055.496981 0 0 918.242993014 46.86916784449 90.3844389161 1 2 4 8 16 32 64 0 0 0 116.860476
31 437.620178 634.729482 1044.409566 0 0 906.38466832245 45.63700177515 92.38778777833 1 2 4 8 16 32 64 0 0 0 116.448169
32 437.313914 635.714015 1034.118897 0 0 895.39317557531 44.4721229733 94.25440348918 1 2 4 8 16 32 64 0 0 0 117.173256
33 442.481926 635.906019 1020.241986 0 0 885.32807134955 43.43448241145 91.47887616152 1 2 4 8 16 32 64 0 0 0 117.191786
34 439.15814 634.71127 1007.13438 0 0 875.85007188956 42.47674413958 88.80754828433 1 2 4 8 16 32 64 0 0 0 117.572499
35 437.54587 609.575147 992.987572 0 0 863.44595205481 41.31443566837 88.2279473984 1 2 4 8 16 32 64 0 0 0 117.675847
36 438.35551 433.341514 957.419795 0 0 830.36319896312 38.76543372622 88.29075670203 1 2 4 8 16 32 64 0 0 0 117.609887
37 438.636248 433.02369 946.414914 0 0 821.44989469019 38.09809283098 86.86531189328 1 2 4 8 16 32 64 0 0 0 117.463409
38 437.008029 432.034433 937.400174 0 0 813.12368980067 37.43671483992 86.8400550264499 1 2 4 8 16 32 64 0 0 0 117.655560
39 438.923939 431.166263 927.344122 0 0 804.98981008408 36.80733955159 85.54560546058 1 2 4 8 16 32 64 0 0 0 117.715838
40 437.137141 420.963569 917.204693 0 2084.219358 796.90486946413 36.17258821774 84.13013246684 1 2 4 8 16 32 52 0 0 0 118.040061
41 457.227207 427.949737 906.268363 0 0 789.07591396319 35.56401736702 81.6284259499 1 2 4 8 16 32 64 0 0 0 118.099054
42 437.608575 417.584714 899.070373 0 0 780.99859679581 34.95782573765 83.11201170306 1 2 4 8 16 32 50 0 0 0 118.650151
43 437.583596 425.403246 887.545786 0 0 772.35299176111 34.35003226198 80.84168486289 1 2 4 8 16 32 62 0 0 0 118.268637
44 437.783821 400.339603 877.841248 0 0 762.68012484438 33.71818693665 81.44042163313 1 2 4 8 16 32 26 0 0 0 119.205166
45 437.926638 399.17383 864.426461 0 0 749.99814841065 32.94830244873 81.47851694361 1 2 4 8 16 32 26 0 0 0 118.539884
46 438.159766 396.080794 849.737681 0 0 735.68810453927 32.08566795856 81.96390882922 1 2 4 8 16 32 22 0 0 0 118.867076
47 438.240642 406.339598 835.373438 0 0 722.46679703403 31.27182278684 81.63600136969 1 2 4 8 16 32 40 0 0 0 118.304658
48 440.125592 381.410249 821.621641 0 0 710.90155763195 30.54003697122 80.17992857377 1 2 4 8 16 32 2 0 0 0 118.332813
49 441.162546 379.853017 810.44711 0 0 701.09782343081 29.89851395808 79.45186445172 1 2 4 8 16 32 0 0 0 0 118.571792
50 441.521397 383.580229 798.700522 0 0 692.67855344277 29.30541905239 76.71651038307 1 2 4 8 16 32 8 0 0 0 118.630864
51 440.598402 393.592292 789.364198 0 0 685.14695125787 28.7421680834 75.47508043615 1 2 4 8 16 32 26 0 0 0 118.687795
52 438.765788 376.985949 782.955427 0 0 678.08702713813 28.2120663044 76.65797874351 1 2 4 8 16 32 0 0 0 0 118.654467
53 438.663442 376.825976 779.429592 0 0 671.46539733258 27.70894755182 80.25509160782 1 2 4 8 16 32 0 0 0 0 118.619586
54 438.774989 376.301414 771.389294 0 0 665.25996072485 27.21585044688 78.91186602726 1 2 4 8 16 32 0 0 0 0 118.707417
55 438.806567 379.091907 760.731713 0 0 659.31551695436 26.73640544419 74.67721311275 1 2 4 8 16 32 6 0 0 0 118.798901
56 439.175307 375.162784 752.79633 0 0 653.80546335898 26.27249368376 72.71750690201 1 2 4 8 16 32 0 0 0 0 118.980963
57 442.49997 390.862699 749.375247 0 0 648.23401397887 25.80524154932 75.33464211943 1 2 4 8 16 32 32 0 0 0 119.385736
58 439.409809 372.821538 744.942049 0 0 642.58931936623 25.33727759003 77.01284548089 1 2 4 8 16 32 0 0 0 0 119.501876
59 439.63503 372.241108 737.556086 0 0 637.10661345782 24.87836956471 75.57228863597 1 2 4 8 16 32 0 0 0 0 119.722692
60 442.655876 371.453896 729.344273 0 2092.822015 631.75526730759 24.42625752532 73.15978105602 1 2 4 8 16 32 0 0 0 0 119.541757
61 441.59891 370.907596 722.252554 0 0 626.46256223673 23.9718467432 71.818451579 1 2 4 8 16 32 0 0 0 0 119.545128
62 446.12015 369.962923 712.920147 0 0 621.26529305545 23.56993815948 68.08400247898 1 2 4 8 16 32 0 0 0 0 119.229804
63 442.573392 369.015723 706.881885 0 0 616.40166686533 23.15791910628 67.32229068268 1 2 4 8 16 32 0 0 0 0 119.128805
64 441.287415 369.021057 702.8636 0 0 611.8240546693 22.75718949424 68.27992641612 1 2 4 8 16 32 0 0 0 0 119.026399
65 441.490729 369.357746 700.398223 0 0 607.28828609249 22.39353797805 70.71618973933 1 2 4 8 16 32 0 0 0 0 119.262815
66 441.544119 368.907468 699.030294 0 0 602.90725474554 22.01375996429 74.11012503212 1 2 4 8 16 32 0 0 0 0 119.368142
67 445.015238 369.050074 696.390981 0 0 598.43023122421 21.63989063764 76.31974536591 1 2 4 8 16 32 0 0 0 0 119.468165
68 481.221128 371.421506 692.606577 0 0 594.14629720571 21.29699269672 77.1661958596 1 2 4 8 16 32 0 0 0 0 119.808032
69 442.758951 369.462355 685.982092 0 0 589.85663687045 20.92556240526 75.19951603682 1 2 4 8 16 32 0 0 0 0 119.880594
70 442.339382 369.093279 683.956114 0 0 585.59367397858 20.55421308449 77.80879808101 1 2 4 8 16 32 0 0 0 0 119.814236
71 442.491164 368.686601 681.789268 0 0 581.59639471528 20.20208693827 79.99280531039 1 2 4 8 16 32 0 0 0 0 119.847561
72 442.716154 368.708363 678.376191 0 0 577.60886975002 19.86975040509 80.89928807361 1 2 4 8 16 32 0 0 0 0 119.900516
73 442.731601 367.785177 672.022811 0 0 573.71560295875 19.56214403635 78.74241909281 1 2 4 8 16 32 0 0 0 0 119.287583
74 443.008056 367.045368 668.474487 0 0 569.84504903229 19.23585237606 79.39469976299 1 2 4 8 16 32 0 0 0 0 119.401864
75 443.11305 366.19337 668.605307 0 0 566.04920536866 18.91615666997 83.638767046 1 2 4 8 16 32 0 0 0 0 119.648232
76 443.160782 364.98137 663.047324 0 0 562.05462078025 18.62275546913 82.36909800186 1 2 4 8 16 32 0 0 0 0 119.673468
77 443.289103 363.653041 655.403487 0 0 558.32388938883 18.34018918139 78.73801517898 1 2 4 8 16 32 0 0 0 0 120.103099
78 443.458759 362.762552 648.130477 0 0 554.28331192296 18.08694479407 75.76005123383 1 2 4 8 16 32 0 0 0 0 120.221114
79 443.568705 363.892201 641.34896 0 0 550.49201191673 17.81545335919 73.04317339143 1 2 4 8 16 32 0 0 0 0 120.058238
80 444.020016 364.863533 639.802692 0 2092.235051 546.42577344775 17.56157149527 75.8154363892 1 2 4 8 16 32 0 0 0 0 120.052085
81 443.843549 365.586817 638.243505 0 0 542.1434849611 17.3048492939 78.79725455488 1 2 4 8 16 32 0 0 0 0 120.306547
82 445.088652 366.444247 637.377249 0 0 537.38659281209 17.06626734025 82.92412716603 1 2 4 8 16 32 0 0 0 0 120.194400
83 445.952348 367.840129 642.328961 0 0 532.17802210837 16.81635435767 93.33547667193 1 2 4 8 16 32 0 0 0 0 120.268513
84 443.923398 368.529126 635.590836 0 0 526.98349140352 16.56725782911 92.03899170996 1 2 4 8 16 32 0 0 0 0 120.392418
85 445.88288 368.205572 625.795721 0 0 521.80347788458 16.34499855165 87.64636043714 1 2 4 8 16 32 0 0 0 0 119.888715
86 446.842174 368.455027 621.89092 0 0 516.69319624081 16.12222411869 89.07518917015 1 2 4 8 16 32 0 0 0 0 119.623941
87 444.309468 367.931473 615.285579 0 0 511.79119575905 15.91646750461 87.57668535317 1 2 4 8 16 32 0 0 0 0 120.085982
88 444.64517 366.206104 609.13688 0 0 507.29516402691 15.72316180719 86.12052050409 1 2 4 8 16 32 0 0 0 0 120.301137
89 444.632735 363.198579 601.073907 0 0 503.02287039994 15.54784973173 82.50356024083 1 2 4 8 16 32 0 0 0 0 119.725722
90 463.954739 360.61184 591.264638 0 0 498.65386710054 15.37947616742 77.23196543111 1 2 4 8 16 32 0 0 0 0 119.656061
91 444.898415 358.495406 583.42462 0 0 494.6611701944 15.22315108329 73.54023663463 1 2 4 8 16 32 0 0 0 0 119.803633
92 445.146566 358.849208 582.985419 0 0 490.83172493222 15.06291856453 77.09270091433 1 2 4 8 16 32 0 0 0 0 119.606890
93 445.225832 358.310609 577.19413 0 0 487.14382383588 14.91418926472 75.13600711645 1 2 4 8 16 32 0 0 0 0 119.953585
94 448.382726 357.258389 572.753804 0 0 483.62534231699 14.77266249138 74.35843473785 1 2 4 8 16 32 0 0 0 0 119.803552
95 445.716777 356.466991 567.107161 0 0 480.42683621878 14.64065144247 72.03930911376 1 2 4 8 16 32 0 0 0 0 119.949472
96 464.106853 356.06097 562.802793 0 0 477.2080203278 14.50914809687 71.08324161235 1 2 4 8 16 32 0 0 0 0 120.087064
97 445.411924 355.117508 559.344123 0 0 473.87464491978 14.37190838976 71.09921101306 1 2 4 8 16 32 0 0 0 0 120.109293
98 447.205747 355.366082 557.165353 0 0 470.78266562485 14.24635135422 72.13439987858 1 2 4 8 16 32 0 0 0 0 120.358698
99 445.632483 354.952719 552.749867 0 0 467.59663965857 14.11530470392 71.0374902076 1 2 4 8 16 32 0 0 0 0 120.204597


==> euclid.dat <==
0 2200.28205 1360.512698 8381.100645 1367.293999 0 6876.30810776736 215.10036608592 1289.7032336179 1 2 4 8 16 32 64 62 88 0 195.931091 34300
1 1160.740084 1042.345127 3453.928108 777.461494 1495.376703 2264.3465222333 81.87265632818 1107.712106778 1 2 4 8 16 32 64 128 256 0 211.175466 34300
2 840.612095 605.920163 2425.691068 529.404315 0 1811.79004065033 90.23377500297 523.6668398599 1 2 4 8 16 32 64 128 212 0 131.634343 34300
3 843.67971 547.094206 2461.879108 581.374161 0 1863.53783143639 130.24181060866 468.10152937973 1 2 4 8 16 32 64 128 24 0 135.939499 34300
4 728.130391 550.193974 2661.815776 444.33081 0 2043.32402537221 146.05137122555 472.43732112681 1 2 4 8 16 32 64 128 0 0 138.791251 34300
5 422.493709 567.648219 3115.497851 540.212158 0 2230.1687759413 143.94455525088 741.38085492279 1 2 4 8 16 32 64 128 0 0 139.970015 34300
6 421.987236 516.223415 3399.138624 419.301887 0 2406.21889468389 136.15827110007 856.75886359502 1 2 4 8 16 32 64 128 0 0 140.792469 34300
7 422.183669 447.609373 3119.711215 398.892411 0 2407.71159499689 136.3996330112 575.60076141199 1 2 4 8 16 32 64 128 0 0 141.424360 34300
8 416.582909 431.887623 2995.148576 349.446802 0 2383.26712983344 134.28020043386 477.59956444116 1 2 4 8 16 32 64 128 0 0 141.167501 34300
9 422.361888 431.829954 2943.601775 340.428356 0 2353.11166315067 163.03758171876 427.45233741315 1 2 4 8 16 32 64 128 0 0 140.478822 34300
10 423.007137 463.985063 2626.347872 480.117432 1362.647981 2117.02227046679 124.43160276331 384.89236203432 1 2 4 8 16 32 64 128 0 0 139.775399 34300
11 429.452478 545.096589 1909.097069 332.422023 0 1534.22427555588 106.23107827498 268.6440303561 1 2 4 8 16 32 64 112 0 0 138.440551 34300
12 417.52458 521.626701 1692.443323 331.309833 0 1357.23134623711 90.42820757948 244.78494859181 1 2 4 8 16 32 64 22 0 0 137.579978 34300
13 489.226074 519.031904 1609.559863 322.360569 0 1298.91166695044 84.26534197321 226.38391825656 1 2 4 8 16 32 64 6 0 0 136.789646 34300
14 424.704403 544.763805 1566.26059 345.9201 0 1265.18305931853 80.31439123077 220.76148557798 1 2 4 8 16 32 64 0 0 0 135.954397 34300
15 424.423883 515.038727 1549.214412 452.700925 0 1242.43943184707 93.75781546537 213.0185874056 1 2 4 8 16 32 64 0 0 0 135.377805 34300
16 443.054424 532.669216 1432.03849 341.985611 1719.044728 1174.85897368582 74.50502450003 182.6732268233 1 2 4 8 16 32 64 0 0 0 134.228294 34300
17 409.881474 507.905884 1397.960388 304.272054 0 1155.06781343138 71.87878818129 171.01479304366 1 2 4 8 16 32 64 0 0 0 133.069997 34300
18 410.391618 506.7534 1355.698977 303.970099 0 1136.7470456633 69.64021348077 149.31002882425 1 2 4 8 16 32 64 0 0 0 132.085773 34300
19 409.959292 505.925782 1336.292389 303.953083 0 1118.97462047678 67.55865087208 149.75852277917 1 2 4 8 16 32 64 0 0 0 131.045572 34300
20 420.411525 508.918519 1318.400108 886.402323 1638.55663 1096.50679208071 65.29103502113 156.60319106829 1 2 4 8 16 32 64 0 0 0 130.052735 34300
21 427.7863 508.464767 1297.803392 896.497192 0 1075.20160426036 63.52187671599 159.08008697665 1 2 4 8 16 32 64 0 0 0 129.331660 34300
22 428.035976 507.634353 1279.429973 1067.505952 0 1046.09783631687 61.57932957472 171.75379584285 1 2 4 8 16 32 64 0 0 0 128.477205 34300
23 432.174375 506.179085 1188.059365 980.093743 0 992.97398242113 58.47572928946 136.60975774519 1 2 4 8 16 32 64 0 0 0 127.362693 34300
24 422.222601 390.503307 716.75802 829.98839 0 595.08990657524 38.21480571919 83.45336130739 1 2 4 8 16 32 64 0 0 0 126.802061 34300
25 422.315823 351.291329 651.085753 927.314776 0 542.67998891356 34.86829402731 73.53706958155 1 2 4 8 16 32 64 0 0 0 85.418832 34300
26 422.503566 349.275945 634.920486 886.811194 1919.695095 527.48808908504 33.69032752268 73.74190285394 1 2 4 8 16 32 64 0 0 0 84.756785 34300
27 422.310008 347.465495 618.58924 724.503538 0 515.00658914666 32.79612269415 70.78761870216 1 2 4 8 16 32 64 0 0 0 85.028942 34300
28 422.428128 345.890298 606.065125 701.595934 0 504.25260470148 32.07010266338 69.7441208435 1 2 4 8 16 32 64 0 0 0 84.583152 34300
29 422.769106 344.410454 592.283099 658.907303 0 494.63304477693 31.40399767887 66.24715284919 1 2 4 8 16 32 64 0 0 0 84.351622 34300
30 443.6663 344.203686 583.872304 732.722733 1613.022407 485.54412017998 30.59790246161 67.73107398188 1 2 4 8 16 32 64 0 0 0 84.104910 34300
31 422.641506 342.262284 571.864792 602.010142 0 476.81697272958 29.9425426824 65.10570968818 1 2 4 8 16 32 64 0 0 0 84.098883 34300
32 423.611352 340.687929 560.658496 670.525068 0 469.06547444462 29.32398263371 62.2692847899 1 2 4 8 16 32 64 0 0 0 84.230502 34300
33 445.375104 340.009341 552.990491 573.093233 0 462.28937693325 28.80664354273 61.89611307042 1 2 4 8 16 32 64 0 0 0 84.315462 34300
34 429.107975 338.749821 545.581779 601.525112 0 456.25994209715 28.19073045914 61.13110342166 1 2 4 8 16 32 64 0 0 0 84.308114 34300
35 413.505718 341.03681 622.200882 773.66425 1547.333395 467.41256933294 27.97861967029 126.81148433077 1 2 4 8 16 32 64 0 0 0 98.644509 34300
36 412.228278 340.055161 615.20985 555.621058 0 462.35989514272 27.46809335582 125.38401708858 1 2 4 8 16 32 64 0 0 0 98.084468 34300
37 412.308335 339.32191 606.300032 613.865411 0 457.00405172891 27.00783703474 122.28805615966 1 2 4 8 16 32 64 0 0 0 98.454822 34300
38 453.171492 338.580356 603.259622 604.577992 2007.647794 451.9361486442 26.57432997361 124.7502765342 1 2 4 8 16 32 64 0 0 0 96.838744 34300
39 457.991707 338.443693 610.021169 593.034608 0 447.09505694188 26.1532604884 136.77281547008 1 2 4 8 16 32 64 0 0 0 98.975303 34300
40 423.561389 331.028432 614.092607 673.37957 1883.95816 441.80572288034 25.84706585567 146.43863929888 1 2 4 8 16 32 64 0 0 0 98.246110 34300
41 417.2025 328.648811 636.565204 483.940392 0 437.9581633799 25.42811682878 173.17893048998 1 2 4 8 16 32 64 0 0 0 110.676942 34300
42 417.482906 328.296063 626.765166 487.945983 0 433.01812946742 25.00383590201 168.74266071066 1 2 4 8 16 32 64 0 0 0 110.687935 34300
43 417.63158 327.302723 616.610642 441.002821 0 427.8446280273 24.59146117963 164.17513008981 1 2 4 8 16 32 64 0 0 0 110.529646 34300
44 417.896453 313.223922 609.507405 452.283273 0 421.95122927019 24.11880952857 163.43619856263 1 2 4 8 16 32 28 0 0 0 110.513219 34300
45 424.299752 322.052755 598.485958 610.535526 0 414.23951818978 23.4925481367 160.75279033631 1 2 4 8 16 32 52 0 0 0 110.450259 34300
46 1705.561163 825.241709 977.497212 518.777327 1644.610602 407.11905540836 22.68486495614 547.69376746322 1 2 4 8 16 32 38 0 0 0 110.466816 34300
47 1883.373045 867.620543 1092.211107 462.68208 0 399.67377358642 22.04988488558 670.48626417781 1 2 4 8 16 32 36 0 0 0 215.643663 34300
48 1954.420533 885.359186 1093.245089 434.546024 0 393.4773385766 21.51546320517 678.249479021 1 2 4 8 16 32 46 0 0 0 229.873675 34300
49 1885.124373 850.739349 1081.166627 419.413682 1591.011899 391.40654231216 42.77121119344 646.98895410454 1 2 4 8 16 32 22 0 0 0 222.302858 34300
50 861.193092 539.353039 1061.665758 717.323887 1447.863872 781.42107589483 48.25471729306 231.98701461748 1 2 4 8 16 32 14 0 0 0 225.215221 28000
51 559.148713 529.9785 1131.499225 380.477222 0 921.8182265703 116.3605166879 93.32079258393 1 2 4 8 16 32 0 0 0 0 234.943993 28000
52 555.86178 511.900135 1046.350965 397.575518 0 903.02445902538 48.88435122095 94.44285795941 1 2 4 8 16 32 16 0 0 0 234.405856 28000
53 555.518342 525.742564 1038.657407 396.599145 0 895.96990386873 48.09313086481 94.5938846305 1 2 4 8 16 32 0 0 0 0 234.764463 28000
54 580.326717 494.809933 1045.030365 410.63166 0 889.3397676331 47.29081269701 108.39994229303 1 2 4 8 16 32 2 0 0 0 248.986660 28000
55 564.362332 502.590462 1030.276272 406.181931 1345.695819 882.79559513597 46.60166731387 100.87645750627 1 2 4 8 16 32 0 0 0 0 234.673000 28000
56 562.083514 546.753418 1017.832889 452.132037 0 876.43015982124 45.66231821626 95.74307031994 1 2 4 8 16 32 4 0 0 0 234.962800 28000
57 584.402334 546.614136 1013.110426 477.319448 0 870.0734196195 44.92113603559 98.11191191481 1 2 4 8 16 32 0 0 0 0 234.762726 28000
58 584.491843 489.097472 1003.606778 461.732653 0 863.65772120648 44.1797522651 95.7728436552 1 2 4 8 16 32 0 0 0 0 234.720014 28000
59 564.243141 532.128048 1030.210003 380.37217 0 857.18824911669 43.56034913787 129.46271532183 1 2 4 8 16 32 0 0 0 0 248.962091 28000
60 639.905839 489.065395 987.961239 423.164231 1689.72775 850.78781366906 42.69467676188 94.4783693184 1 2 4 8 16 32 0 0 0 0 234.799002 28000
61 563.672996 482.744078 981.25717 354.67665 0 844.94440288453 42.06180804688 94.25077863926 1 2 4 8 16 32 0 0 0 0 235.126736 28000
62 577.644596 491.287471 993.669092 358.738272 0 838.82000502237 41.39854133578 113.44984557469 1 2 4 8 16 32 0 0 0 0 235.469042 28000
63 574.228923 485.057609 966.668907 394.22833 0 832.9736381207 40.65641089993 93.0363669444 1 2 4 8 16 32 0 0 0 0 235.557920 28000
64 580.458462 484.4154 975.473717 361.086969 0 827.3239432464 40.12482677858 108.02735336143 1 2 4 8 16 32 0 0 0 0 235.670275 28000
65 634.442602 524.201692 953.641633 433.259798 1262.125545 821.66792458486 39.47929644865 92.49595172234 1 2 4 8 16 32 0 0 0 0 234.792623 28000
66 566.719531 515.136117 949.315612 584.721661 0 816.54686025979 38.84334423174 93.92049523239 1 2 4 8 16 32 0 0 0 0 234.771391 28000
67 556.413559 516.954018 941.52262 513.17197 0 810.87192645264 38.30734814091 92.34570606053 1 2 4 8 16 32 0 0 0 0 235.540985 28000
68 559.996818 509.76995 934.979538 502.279361 0 805.57229522127 37.76624372644 91.64192540471 1 2 4 8 16 32 0 0 0 0 235.060753 28000
69 652.596805 511.765387 945.111925 433.749637 1453.009179 803.09784575478 37.44164249846 104.57361888843 1 2 4 8 16 32 0 0 0 0 247.239964 28000
70 566.578951 524.951094 925.719061 409.713754 0 795.09377574487 36.72178431539 93.902234435 1 2 4 8 16 32 0 0 0 0 234.727364 28000
71 566.208445 531.926239 919.424872 407.544303 0 789.67251854539 36.25176295336 93.49816191639 1 2 4 8 16 32 0 0 0 0 234.711473 28000
72 585.396956 535.616243 943.068482 406.126479 0 784.70930052787 35.89791499499 122.4593037742 1 2 4 8 16 32 0 0 0 0 235.541372 28000
73 650.311248 551.006173 1012.443076 394.495821 0 787.1683824976 36.31857761879 188.95668892173 1 2 4 8 16 32 0 0 0 0 251.795876 28000
74 654.427336 540.122997 986.063796 388.234708 0 774.72093859434 35.31475268352 176.02880352676 1 2 4 8 16 32 0 0 0 0 248.011063 28000
75 627.834108 550.00911 992.700363 373.305709 1318.250125 778.24126079531 34.93322351947 179.52511913568 1 2 4 8 16 32 0 0 0 0 259.783130 28000
76 655.113575 562.773344 980.88842 387.547754 0 772.5614192159 34.68134875869 173.64587607759 1 2 4 8 16 32 0 0 0 0 249.187047 28000
77 674.409767 564.463573 971.461788 403.42887 0 759.67150529106 34.03165559347 177.75928884044 1 2 4 8 16 32 0 0 0 0 258.677902 28000
78 609.493409 543.924584 932.855395 370.140459 0 762.32211619764 33.64179811112 136.88956485973 1 2 4 8 16 32 0 0 0 0 262.826783 28000
79 563.36506 520.391735 875.797089 342.47093 0 749.47875632599 32.89400932232 93.42545821804 1 2 4 8 16 32 0 0 0 0 235.029586 28000
80 616.195563 519.559062 868.444211 357.971485 1439.030577 744.29023743658 32.50334945997 91.6484178678 1 2 4 8 16 32 0 0 0 0 235.371150 28000
81 556.267941 500.49511 859.885705 367.801907 0 738.84850308275 32.08355895887 88.9540664425 1 2 4 8 16 32 0 0 0 0 235.663696 28000
82 560.097934 518.170966 851.344703 356.344365 0 732.83943955815 31.66024311049 86.84544739292 1 2 4 8 16 32 0 0 0 0 235.769146 28000
83 552.272059 519.6283 848.447467 369.940815 0 726.73424372196 31.23715206832 90.47371691807 1 2 4 8 16 32 0 0 0 0 235.411863 28000
84 670.971115 543.524562 894.052366 380.504925 0 720.73853998205 31.05633165325 142.2605939954 1 2 4 8 16 32 0 0 0 0 248.123538 28000
85 661.219995 514.141924 905.718606 359.450086 1397.192095 722.71247664814 31.24548903967 151.75830924768 1 2 4 8 16 32 0 0 0 0 249.597414 28000
86 639.430408 520.732493 905.801534 408.762593 0 720.53796429825 31.24462002472 154.0202770985 1 2 4 8 16 32 0 0 0 0 262.354502 28000
87 637.624141 507.557448 909.934333 387.450961 0 719.98214049472 30.85599925448 159.09852906434 1 2 4 8 16 32 0 0 0 0 261.614189 28000
88 688.070078 513.223501 872.140393 403.900308 0 714.84136853787 29.98904013952 127.3073840733 1 2 4 8 16 32 0 0 0 0 260.080491 28000
89 654.413762 501.518499 891.339299 371.605826 0 702.25019349633 29.61460405121 159.47268693943 1 2 4 8 16 32 0 0 0 0 249.253034 28000
90 559.172864 519.100085 800.636534 386.98351 1691.639276 690.11614522848 28.52313209417 81.99340992033 1 2 4 8 16 32 0 0 0 0 236.030953 28000
91 557.8955 519.841596 797.068243 393.509566 0 685.95614664344 28.20087559567 82.90991864759 1 2 4 8 16 32 0 0 0 0 236.134476 28000
92 555.521007 521.300246 791.661872 413.459758 0 681.89147408107 27.90683566348 81.86359594571 1 2 4 8 16 32 0 0 0 0 235.717986 28000
93 552.748974 505.980332 789.235431 377.206978 0 677.9938814629 27.60251852677 83.64205541671 1 2 4 8 16 32 0 0 0 0 236.380823 28000
94 561.614617 502.417468 784.099503 383.819327 0 674.23633385921 27.31617191707 82.54667220749 1 2 4 8 16 32 0 0 0 0 236.103759 28000
95 649.344753 522.444458 840.172484 375.328496 1363.919531 670.83100945779 27.44020195916 141.90141656517 1 2 4 8 16 32 0 0 0 0 236.432747 28000
96 554.083444 504.076392 876.167099 360.72083 0 681.53326782545 28.27516040014 166.36008861427 1 2 4 8 16 32 0 0 0 0 252.899994 28000
97 328.700964 495.764972 833.619677 349.950303 0 665.87558444632 26.92512978078 140.8207463149 1 2 4 8 16 32 0 0 0 0 247.876262 28000
98 371.379884 471.819932 779.884418 344.661607 1399.929639 659.84609938501 26.47960519471 93.55963267931 1 2 4 8 16 32 0 0 0 0 245.485056 28000
99 317.226374 492.248662 815.015572 350.007201 0 656.71151109081 26.32789514787 131.97418699994 1 2 4 8 16 32 0 0 0 0 236.776977 28000


==> strong2.dat <==
2	380.374931
3	237.624975
30	29.491524
100	10.041859
200	5.803472
300	4.048311
600	2.718386
1000	2.854328


==> strong2000.dat <==
17	326.771992
85	71.944359
170	35.921029
510	14.793811
850	9.525925
1700	5.966937
3400	3.857681
5100	3.220134


==> strong3000.dat <==
57	325.625051
285	67.793065
570	35.905272
1710	14.617856
2850	10.342079
5700	5.959139


==> weak1000.dat <==
1000	2	124.923295	213.692386	380.374931
2000	17	117.347293	190.177775	329.474225
4000	136	117.865400	191.381966	333.351469
#15000	7167	122.715426	197.156394	343.728674


==> weak2500.dat <==
5000	266	125.050125	207.420066	349.024972
10000	2125	123.981763	203.239562	362.132831
15000	7172	123.190040	0	0
17500	11390	126.614430	0	0
20000	18000	120.089825	216.636079	416.755539

